Multi-GPU Graph Analytics

We present a single-node, multi-GPU programmable graph processing library that allows programmers to easily extend single-GPU graph algorithms to achieve scalable performance on large graphs with billions of edges. Directly using the single-GPU implementations, our design only requires programmers to specify a few algorithm-dependent concerns, hiding most multi-GPU related implementation details. We analyze the theoretical and practical limits to scalability in the context of varying graph primitives and datasets. We describe several optimizations, such as direction optimizing traversal, and a just-enough memory allocation scheme, for better performance and smaller memory consumption. Compared to previous work, we achieve best-of-class performance across operations and datasets, including excellent strong and weak scalability on most primitives as we increase the number of GPUs in the system.

==> reviews.txt <==
-----------------------------------------------------------------------------
Review of pap648s2 by Reviewer 1 	top

 Summary and High Level Discussion
The topic of the paper "Multi-GPU Graph Analytics" considers a high-level
introduction to the Gunrock library. This library aims at providing a framework
that allows one to easily implement common Graph-operations (eg BFS and
page-rank) on shared memory architectures (in this case single compute nodes)
with multiple GPU's.

The paper points out clearly what the goals are for the Gunrock library and
where other similar libraries fall short. In short, the authors would like to
have (a) 'easy programmability', (b) 'algorithmic generality', (c) 'hardware
compatibility', (d) 'performance' and (e) 'scalability'. These are very
ambitious goals, and it is typically very hard to satisfy all of them at the
same time. 

strengths of the paper:
(1) ambitious goals
(2) evaluation is done on a large set of graphs (so clearly no 'preferential
graph' is picked)

weaknesses of the paper:
(1) I think it is clear from table 2 that goal (d), ie performance, is not very
satisfactory. The performance of the library is simply very low compared to
previous obtained results.

\YC{I don't know what "previous results" the reviewer is refering to when
concluding the performance of gunrock is very low: if that are results obtained
on cluster, then yes, I agree, but that's not a fair comparsion; if that are
results on a single node, I would like to know}
 
(2) Scalability is also an issue. I understand that for some graphs and some
algorithms, scaling is far from trivial. However, since 6 figures are dedicated
to scaling versus number of GPU's, i would expect better overall results if one
puts such an emphasis on it. With the exception of fig 3 and 4, the scalability
is suboptimal versus number of GPU's.

\YC{Actually using so many figures is to tell the details of scaling: what
scales and what not, as well as why.}

(3) It is very hard to judge the goal (a), ie 'easy programmability'. A high
level description is give, but is hard to judge the 'easy programmability' of
the library. A possible solution for this probem would be to introduce a python
front-end or an API description similar to lapack of FFTW.

\YC{I don't think gunrock is mean to be a library that get the job done by a
single function call like what the reviwer suggests (at the moment).}

 Comments for Rebuttal
I think it would be very useful to explain the suboptimal scaling in Fig 5, 6,
7, 8, , 10 and 11 in terms of properties of the graph. It is clear that
algorithms on graphs with many edges per node will typically scale much better
due to an increase in operations per memory access. Such an analysis would
allow you to distinguish a-priori wether it makes sense to try to scale an
algorithm on many GPU's or not.

\YC{Actually the analysis is in section 5.4 impacts from datasets.}

 Detailed Comments for Authors
None

-----------------------------------------------------------------------------
Review of pap648s2 by Reviewer 2 	top

 Summary and High Level Discussion
In this work, the authors proposed a framework/library to solve graph analysis
problems on multiple GPUs. Most of the low-level implementation details are not
given in this work since they have been already published in the literature
(Gunrock). Thus, the paper solely focuses on the multi-GPU implementation and
its challenges. The main motivation on using multiple GPUs is the graph sizes
we have today. That is a practical problem but considering the memory on
devices (24GB on K80, 12 on K40), by using multiple GPUs one also expect a
better performance.

\YC{a single K80 is two cards in the point of view by CUDA, each has 12GB
memory}

 Comments for Rebuttal
I am not convinced that if the proposed multi-GPU graph library is/can be
successful as claimed especially considering that GPUs are still evolving CUDA
graph kernels are (relatively) short to implement, and most importantly, its
performance and scalability vary for different problems and different graphs.
For example, one can use this library for PageRank but I am not convinced if
BFS and BFS-like graph kernels (shortest path, centrality, etc...) can benefit
from this work.

\YC{I don't understand why using short kernels to get things done is a
downside. Expecting good scalbility on every problem and graph type is simply
not realistic. Maybe that holds for matrix-babsed algorithms, but not our case}

 Detailed Comments for Authors
As the experiments show (Figure 8), the performance of the library reduces for
BFS, SSSP, BC, CC kernels on real graphs when the number of GPUs increases.
Thus, considering its multi-GPU focus, the practical contribution is
debatable/questionable. Many real-world graphs will have vertices with
different characteristics, e.g., with many neighbors or a few neighbors, and
these vertices need special treatment that is probably different for different
kernels. 

\YC{Computation on real world graphs normally do not scale (that's why most
paper don't want to show). Load balancing for different out degree vertices are
done at the single GPU level; from the multi-GPU point of view, the differences
averaged out when suming up millions of vertices. Basicaly I don't think fine
tune load balancing at the GPU level is a good choice. A better way out is do
better partitioning for load balancing, if I still don't know whether that can
be done}

Some of the paper's impacts from the experiments/datasets are not very novel:
high-bandwidth, latency inter-node communication for GPUs is vital,
partitioning is important, metis is expensive but perform well for BFS. I also
did not understand why does it perform worse for CC considering the kernels are
similar. The authors claimed subgraphs with different memory access patterns
(relabeling?) as the main reason, but don't we have the same subgraphs in CC.
Maybe I am missing something here.

\YC{Well, from the received reviews, the analysis on scalbility is really
important: things do not always scale, and we need to know why.
The CC algorithm in gunrock is not BFS-like, it's more PR-like. But instead of
doing inter-iteration data exchange, mGPU CC performs the whole algorithm for
many iteration till it settled on single GPU, exchange data across all GPUs,
then run the whole algorithm again, until results on all GPUs converge. I
should explain this in the paper.}
-----------------------------------------------------------------------------
Review of pap648s2 by Reviewer 3 	top

 Summary and High Level Discussion
The paper is about using multi GPUs to perform graph analytics. This topic has
attracted the attention of may researchers in the recent years and is of
interest to SuperComputing audience. However the presented methods are fairly
straight forward and I could not see clearly what makes the presented method
novel or interesting.

\YC{The indiviual technique used in mGPU gunrock may have been used by others,
but I don't think many others have put them in a library that fits generic
algorithms. As far as I know, Medusa is the only pervious mGPU graph library.
Update me if there are more.}

Overall, the method is fairly simple and akin to the typical fold and expand
with dedicated communication channel. This seems to me not any different from
the dozen of papers submitted to various workshop, conference and journal on
gpu graph analytics in the last couple of years. Also it seems that the
presented abstraction can not leverage trivial parallelism that is useful in
multiple application. It also does not seem to easily support asynchronous
graph algorithm which have gained lot of support recently.

\YC{Again, comparing a library with hardwire single algorithm implementations
is not fair. Asynchronous algorithm is not supported by the iteration based
approch gunrock (and most other graph library) takes. I have not see many
asynchronous implementation results.

For future development, semi-asynchronization will be support by mnode gunrock,
but I don't know how far the asynchroness can go}

The performance achieved by the system are actually fairly underwhelming. Most
kernels are showed not to scale. The algorithm was compared to 3 years old
result which achieve almost the same performance as the presented system
despite using older hardware, and despite algorithm breakthrough have been
presented since then.

\YC{What are the algorithm breakthroughs? I still think Merrill's BFS and
Soman's CC are the best GPU algorithms for BFS and CC to day. >50% improvement
is not "almost the same performance". Performance gain from hardware update is
not as big as the reviewer think}

I do not believe SC audience would be interested in such a presentation.

 Comments for Rebuttal
I can not understand what are the improvement provided by your system. All the
methods appear to be fairly standard and well understood. It seems like "yet an
other". What is different in your approach?

\YC{I really hate saying "there are many other ..." without giving the
references / pointers. What are they?}

The performance that you show is that your middleware does not scale. Why
should we be interested in it?

 Detailed Comments for Authors
How is the graph stored in memory?

\YC{CSR}

You propose to partition the graph using a 1D partitioning
approaches. Such a partitioning is known not to scale.

\YC{I still think 1D partitioning works for single node mGPU. 2D partitioning
has advantage when number of partitions are high (eg. for a cluster), but not
so good for just a few partition. What holds for multi-node do not always hold
for multi-GPU same node.}

Can the programming model express asynchronous algorithms? I believe not.

\YC{I know asynchronous is important, but we haven't claim to have it.}

The presented programming model is typical. Not so different from
something like combblas.

\YC{combblas is matrix-based, and Gunrock is very different from that.}

Presenting as a drawback of merrill et al the fact that it
requires a GPU with peer memory access is unreasonnable. That
kind of programming model is becomming more popular and probably
that will be the standard soon.

\YC{peer memory access is a limitation, in terms of availability and what
control the programmer have over when and what to communication. The real
drawback of Merrill's mGPU implementation is that it merges partitioning
with computation.}

Presenting as a drawback of Fu et al that it requires a square
number of processor is unreasonnable. Many distributed memory
programming framework have that kind of limitations. It is not a
problem when scaling.

\YC{The reviewer agrees that's a limitation, and that's what I want to say}

Presenting as a drawback of McLaughlin and Bader that it requires
the graph to fit on a single GPU is unreasonnable. Modern GPUs
have lots of memory and can typically store le largest
graph. Case in point, the largest graph used in your experiments
are randomly generated and have less than 2B edges (8GB in
CSR-32bit) which fits in the memory of a single GPU.

\YC{It is really IMPORTANT to support graph computation requires more than
single GPU memory. 2B edges using 8GB memory, but computation requires extra;
in our experiment, single GPU already can't handle some of the large graphs for
some algorithms. The 2B limitation currently on gunrock is caused by using 
32bit to represent vertex and edge IDs; going to 64-bit, the single GPU memory
uses up very fast. It's unreasonalbe the reviewer does not see only fitting the
single GPU memory as a limitation to scalibility}

There is an inherent lack of scalability in 1 node system even
with multiple GPUs.

\YC{Yes, if what the reviewer means is task parallism. But few GPU algorithm
uses that (other than BC). As a generic graph library, it's hard to justify
putting a lot of resource to implement something that only work for a small
group of things}

The presented results are underwhelming. The computation
essentially does not scale. Look for instance at figure
6. Scaling a BC computation is trivial, why would you do only a
single source? Any framework that can not achieve this
parallelism is unreasonnable.

\YC{I guess the reviewer is a fan of task parallism on BC. Actually I haven't
see any graph framework supporting that.}

What BFS algorithm is used? What SSSP algorithm is used?

\YC{Merrill's}

I am not convinced that the presented results on BFS beats all
other published method. The work of Merrill et al. uses old
techniques and old hardware and is within 30% of you
method. There have been many work on BFS on GPU since then and
they provide a significant improvement on the performance of BFS.

\YC{Reference / pointer required.}

PageRank is essentially SpMV, you should present GFlops as a reference.

I can not understand from the description what you techniques are
doing that everybody else doing multi gpu graph analytics are
doing.

In experiments, rather than show min and max result, you should show confidence
interval.

-----------------------------------------------------------------------------
Review of pap648s2 by Reviewer 4 	top

 Summary and High Level Discussion
This paper describes a framework for graph analytics using multiple GPUs in a
single node. The work is based on prior work to do graph analytics on a single
GPU. The authors extend the work to multiple GPUs. The framework allows overlap
of computation and communication and uses a scheme to reduce the memory
footprint (and expensive reallocations if needed). The stated goal of better
programmability and algorithm generality is probably achievable in the given
framework. The results doesn’t give a lot of confidence in terms of scalability
and performance. It is granted the graphs the authors consider and the
algorithms are not quite amenable to perfect scaling. On a single node the
authors report impressive GTEPS numbers, but use a lot of GPUs for that
purpose. The authors use multiple CPU threads and multiple streams to overlap
local computation and data unpacking.

/YC{Good the reviewer agrees not everything scales. 4 or 6 is not a lot.}

 Comments for Rebuttal
There is a huge body of work to parallelize these algorithms and the authors
could have used some of those techniques within the framework. I am not sure
how this is possible yet. For example, the direction optimizing BFS is shown to
be better. However in the given framework at some level of the BFS the previous
frontiers need to be abandoned and the whole graph becomes the frontier to
consider. Is it even possible in this framework ?

/YC{gunrock already has DOBFS for single GPU, I can't see there is any problem
abandoning a frontier and start a new one for mGPU}

The goal of allowing the user to use any partitioner is very simple. Multiple
libraries do that. Why does it warrant to be a primary goal ?

/YC{The main point here is to separate partition and computation. A lot of
pervious work do not do that, e.g. MapGraph, Merrill's BFS / SSSP etc.}

The design of a GPU hosting a vertex also hosting all its neighbors is not
scalable in term of the memory. Yes, it simplifies a lot of things. However,
for a lot of graphs considered here, the GPU owning the high degree vertex is
going to be heavily loaded.

/YC{I guess that's not true. The effect of unbalancing smooth out when number
of vertices is large (many millions).}

A related question. How do you partition your vertices in Section 5.6. What is
the objective of the various partitioners ?

/YC{The partitioning method is in text. Objective is to try different way of
partitioning, and see if any one has advantages}

Why do you use Metis ? It has been shown multiple times that Metis has these
problems for social n/w graphs. 

/YC{Metis is used as a reference, as it show up in many pervious work, and as a
bad sample}

The memory for CC is scaling super linearly. It is almost like replicating the
entire graph on 6 GPUs. In graphs like Fig 11, do you average the memory
consumption for all problems ?

/YC{Because of the actual CC algorithm, each GPU holds information of every
vertex, and large space is reserved to send / receive these information. There
is room to optimize the memory usage of CC}

Except PR all the other algorithms perform poorly in terms of time in terms of
the scaling even for RMAT graphs (Fig 8 top, Fig 6 ). The speedup for BFS in
Fig 7 is also not great. Why is the scaling in Figure 3 not seen in Fig 8, top
or in Fig 6. Is Figure 3 just the best case ?

/YC{Different scaling and the reasons are given in text of section 5}

 Detailed Comments for Authors
As pointed out above, the goals are nice. The GTEPS numbers are impressive, but
the scaling is poor. While some of it could be the function of the graphs, and
communication costs, there must also be some overhead in the framework.
Otherwise, it is quite hard to explain the results. Finding it and fixing it
will make the framework useful.

While the goals are nice and the starting point for the abstractions required
for the framework are all there, the required performance is not there to make
the framework useful.



==> reviews_sc16.txt <==
Review of pap471s2 by Reviewer 1    top

 Summary and High Level Discussion
This paper presents the design and evaluation of a new single-node, multi-GPU
graph processing framework. The framework provides a coordination layer around a
pre-exisiting "Gunrock" single-GPU library, which adds the communication and 
synchronization to implement multi-GPU algorithms using "Gunrock" single-GPU 
kernels as building blocks. The paper presents a detailed experimental 
evaluation on selected benchmarks, and shows high performance on a number of 
algorithms.

 Comments for Rebuttal
See the detailed comments for some unanswered questions.

 Detailed Comments for Authors
Points In Favor:
+ The paper is mostly well-written and clear.
+ The design of the framework seems clean, and appears to provide reasonable
abstractions for describing BSP-style parallel graph algorithms.
+ The paper presents superior bottom-line results compared to prior published
work on single-GPU platforms.

Points Against:
- The paper doesn't consider the larger question of how multi-GPU nodes compare
  with more common clusters with a single GPU per node.
- Some of the experimental results are unclear to me.

Overall, this paper presents a reasonable architecture for a multi-GPU
framework, with informative details on implementation choices, optimizations, 
and suitability for various algorithms.
I think this paper would be a worthwhile read for anyone considering using a
multi-GPU node for graph algorithms.

Considering the framework presented: I would classify the architecture as a
"framework for
distributed graph algorithms". It seems the framework does not fundamentally
rely on any sharing
of resources between GPUs on a single node. Instead, the framework handles
communication
and synchronization between compute engines in a "shared-nothing" model. It so
happens
that in the presented implementation, the compute engines happen be GPUs
running on a single
node. However, it seems to me that the exact same architecture could be
implemented where,
for example, the compute engines are traditional multi-core nodes connected by
MPI.

I was disappointed that the paper ignored the larger question of "Are multi-GPU
nodes
a good idea for graph algorithms?" Do they make economic sense compared to
clusters
with a single GPU per node?

I think there could me a much stronger paper which considered the tradeoffs of
multi-GPU
architectures vs. other alternatives.

Consider the hardware platform evaluated: it has 4-6 Tesla cards on a single
node. I suspect
this deployment is dead-on-arrival as an option for mainstream data centers --
mainstream
data centers, designed for racks of commodity nodes in a cloud, simply cannot
support power
dissipation for 4 high performance GPU cards per slot. In practice, even 1 GPU
card per slot
pushes the envelope. So, I suspect that for the foreseeable future,
power-hungry multiple
GPU nodes will be restricted to a niche supercomputing market, and will not be
available to
the mainstream.

For this reason, I'd be more interested in how these techniques fare for
distributed systems
with zero or one GPU per node. Note that clusters can enlist many more
processors
and memory for a problem, compared to the chosen hardware.

The broadcast strategy seems really expensive. Is this really a viable option? 
Are there any examples so far where a parallel implementation using broadcast
is effective?
The paper mentions that broadcast was used for DOBFS -- however this algorithm
showed almost
no speedup in the results.

I was surprised that the results with graph partitioners could not find a
strategy that's
better than random. Can you shed more light on this? How did the graph
partitioning
strategies break down? Does this contradict earlier published results?

If more space is available, I would appreciate a little more background on the
algorithms, 
so the paper would be self-contained.

I have two questions about the experimental results:

1) Figure 5 shows that you've implemented 6 benchmarks. But the latter results
(Figure 6, 7)
show only 3 benchmarks. Why?

2) I don't understand the results in Figure 6. I expected that for any
"scaling" results,
the point (1,1) must appear, from the definition of what scaling means. What
does it mean
when "scaling on 1 GPU" is reported to be greater than one?

Review of pap471s2 by Reviewer 2    top

 Summary and High Level Discussion
This paper presents an approach to parallelizing graph-based algorithms for a
multi-GPU node. To do so, this approach uses “GunRock” single-GPU kernels as
the building-block. The paper also presents a set of optimizations that allows
better performance and smaller memory consumption. The paper evaluates the
proposed approach for six graph-based algorithms on a number of datasets.
Strengths: 

1. The goal of the paper is an important research topic. 
2. The methodology seems plausible.
3. The performance scales well with the number of GPUs for most algorithms. 

Weaknesses:

1. The description and explanation of the algorithms in the paper are sometimes
vague. The paper is rather difficult to understand.
2. The analysis of the performance limiting factor is simple and not
informative. 
3. The experiments are insufficient to show the advantage of this multi-GPU
approach over previous approaches.
4. The result performance is bad for one algorithm (DOBFS).

 Comments for Rebuttal
1. The analysis of the performance limiting factors in Section V is supposed to
be the strong motivation for this paper. However, as the current form it does
not give much insight into the problem of parallelizing a graph-based algorithm
for multi-GPU systems. Do different graph partitioning strategies produce
different cost of communication and synchronization? If so, what kind of
trade-off one needs to consider between the graph parallelism (or load
balancing) and the cost of communication and synchronization?

2. Except for BFS, comparisons with previous works on other algorithms are
performed with single-GPU only. Hence, it is not clear whether the performance
gain stems from the single-GPU implementation of GunRock or the optimizations
proposed in this paper. What is the performance of the original GunRock
primitives on single-GPU?

 Detailed Comments for Authors
Many terminologies are not explained before the first use (frontier,
in-core/out-of-core, proxy, etc.). Please briefly explain them. In addition,
please briefly describe the graph algorithms used in the paper.

The observations in Section V.A is rather straightforward. For example, by
looking at the Table 1 that describes the complexity of each phase, one can
easily tell that datasets having more vertex will have higher communication
cost. Hence, this observation can be summarized in one or two sentences.
The authors mentioned that increasing the communication latency does not reduce
the performance but did not explain this behavior.

In Section V.C, the authors mentioned that the number of vertices on partition
edges has a stronger impact to the performance than the number of partition
edges but did not explain the reason.

The random partitioning approach seems to be beneficial because it divides the
workload evenly. How is it compared to the partitioning approach in [29] that
considers both graph locality and load balance? Will any other partitioning
approach with even workload do?

For avoiding atomic operations, best-effort bitmasks are used. However this
idea has been presented in [29]. What is the difference between the one used in
this paper compared with [29]?
Some kernel fusion techniques are described in [29][39][40]. This paper also
proposes its own kernel fusion scheme. Why is this kernel fusion approach
better when compared with [29][39][40]?

In Section VI.E, the technique “Just-enough memory allocation” seems to be
important to be able to process large graphs. However, the description is very
unclear. How is the memory allocation estimated? Does the quality of the
estimation remain if we increase the size of the graph? In addition, it is not
clear why the alternative memory allocation methods are compared with in Figure
4. They seem to be there for no reason.

Please briefly describe the “idempotent operation” mentioned in Section VI.B.

Some minor comments:

- Which algorithm is used in Figure 3? Please explain in the figure label.

- To measure the kernel launch overhead as described in Section V.B, using an
  empty kernel might produce a more accurate measurement.

- Table 4 is difficult to understand. Please consider having some explanation
  in the table label.

- Section VI.E, “a advance” -> “an advance”

Review of pap471s2 by Reviewer 3    top

 Summary and High Level Discussion
This paper presents a multi-GPU graph processing library using previously
developed single GPU graph library, Gunrock. It addresses programmability where
programmers only specify few algorithmic details and the framework abstracts
the low level partitioning and communication among GPUs, enabling large graph
computations with billions of edges. The paper discusses six graph primitives
and analyzes their performance and scalability. Authors also presented
optimizations that targets memory allocation, global synchronization, and
performance.

Strengths:
* Comparison with previous mGPU frameworks.
* Explicitly addressing and analyzing performance and scalability bottlenecks.
* Paper is well organized and easy to read.

Weaknesses: 
* It is unclear how this framework addresses GPU-specific optimization
* challenges.

 Comments for Rebuttal
* If one wants to build a multi-CPU graph processing library out of a
* single-CPU framework, how will that differ from this work? In other words,
* how does this work exploit GPU specific challenges? 

* Were all 6 primitives straightforward extensions of Gunrock's single-GPU
* implementation?

 Detailed Comments for Authors
* It would be more complete to present algorithms for all 6 primitives instead
* of only 3.

Review of pap471s2 by Reviewer 4    top

 Summary and High Level Discussion
This paper presents a multi-GPU graph processing library that allows
programmers to easily extend the single-GPU Gunrock programs for multiple GPU
on a node. It makes an experimental analysis on potential limiting factors for
scalability. It also shows good performance on multi-GPU graph primitives on 6
GPUs, such as 500 GTEPS（Traversed Edges Per Second）peak performance for
direction-optimized breadth-first search (DOBFS), 2.63X, 2.57X, 2.00X, 1.96X,
3.86X geometric mean speedups over various datasets for
breadth-first search (BFS), single-source shortest path (SSSP), connected
components (CC), betweenness centrality (BC) and PageRank (PR) respectively.
It includes rich references and proceeds the research based on the previous
researches.
However, the configuration of this paper can be improved to allow readers to
easily understand the definition of the problem and the originality over the
previously proposed methods. 
6 GPUs seems a small system rather than an HPC system.

 Comments for Rebuttal
The organization of the paper can be improved. For example, the section II, or
the beginning of the body of the paper, shows the related works like “the
Gunrock: GPU Graph Analytics”. However, if its starts from the problem
definition treated this paper, the readers can read it more smoothly. Also,
though it adds several optimizations to Gunrock, original ideas seems not to be
large in the current description.

 Detailed Comments for Authors
This paper includes rich references. The reviewer understands the authors have
studied well and made hard efforts to evaluate the proposed methods. The
organization of the paper and explanation of the proposed methods and the
evaluated results can be improved to make the innovative ideas and the good
evaluated results more easily understandable to readers.

